Clustering-Based Model Order Reduction for Nonlinear Network Systems

Clustering by projection has been proposed as a way to preserve network structure in linear multi-agent systems. Here, we extend this approach to a class of nonlinear network systems. Additionally, we generalize our clustering method which restores the network structure in an arbitrary reduced-order model obtained by projection. We demonstrate this method on a number of examples.

==> code/fig/vanderpol-kmeans-error.dat <==
2.000000000000000000e+00 3.871396071433370889e-02
4.000000000000000000e+00 3.404534393424179378e-02
6.000000000000000000e+00 3.098345098818366256e-02
8.000000000000000000e+00 2.712359855343497023e-02
1.000000000000000000e+01 2.387233926502464049e-02
1.200000000000000000e+01 2.000136998393459153e-02
1.400000000000000000e+01 1.843061598169759563e-02
1.600000000000000000e+01 1.394732091221401356e-02
1.800000000000000000e+01 1.157578775927995199e-02
2.000000000000000000e+01 1.005053922876606755e-02
2.200000000000000000e+01 8.053490889103068900e-03
2.400000000000000000e+01 6.738710137570000716e-03
2.600000000000000000e+01 6.239943067274574331e-03
2.800000000000000000e+01 5.479797131467950035e-03
3.000000000000000000e+01 5.029359145097178803e-03
3.200000000000000000e+01 4.377254838530978721e-03
3.400000000000000000e+01 3.311349405592441033e-03
3.600000000000000000e+01 2.922527945644028211e-03
3.800000000000000000e+01 2.955602713820178629e-03
4.000000000000000000e+01 2.494335596311163944e-03
4.200000000000000000e+01 1.793216223927252646e-03
4.400000000000000000e+01 1.348827244393948797e-03
4.600000000000000000e+01 1.306011973373027296e-03
4.800000000000000000e+01 1.228027874082189249e-03
5.000000000000000000e+01 1.181308709115400351e-03
5.200000000000000000e+01 8.977803074335338578e-04
5.400000000000000000e+01 8.410842744047203811e-04
5.600000000000000000e+01 7.351002350861170556e-04
5.800000000000000000e+01 6.755901784042106766e-04
6.000000000000000000e+01 5.982709917053828826e-04
6.200000000000000000e+01 5.586675841437037816e-04
6.400000000000000000e+01 4.217052340345123392e-04
6.600000000000000000e+01 3.865401427633396655e-04
6.800000000000000000e+01 3.517557366006315465e-04
7.000000000000000000e+01 3.261564594354904377e-04
7.200000000000000000e+01 2.993552526311233329e-04
7.400000000000000000e+01 2.479759656792756900e-04
7.600000000000000000e+01 2.167108330528811570e-04
7.800000000000000000e+01 1.954973864692361048e-04
8.000000000000000000e+01 1.777522959131172672e-04
8.200000000000000000e+01 1.660209677686538560e-04
8.400000000000000000e+01 1.593278387742768287e-04
8.600000000000000000e+01 1.450866058209272238e-04
8.800000000000000000e+01 1.340224583041597852e-04
9.000000000000000000e+01 1.204241811104184081e-04
9.200000000000000000e+01 1.172243871281785683e-04
9.400000000000000000e+01 1.113329544874673056e-04
9.600000000000000000e+01 1.009297345480189632e-04
9.800000000000000000e+01 9.893671024369748936e-05
1.000000000000000000e+02 8.110712582721399898e-05


==> code/fig/vanderpol-svdvals.dat <==
1.000000000000000000e+00 3.960149251960972379e+02
2.000000000000000000e+00 3.487317116401032422e+02
3.000000000000000000e+00 1.475854540459727104e+01
4.000000000000000000e+00 7.096536953265264458e+00
5.000000000000000000e+00 3.103036370899779239e+00
6.000000000000000000e+00 8.283947946552615571e-01
7.000000000000000000e+00 2.760187490113902298e-01
8.000000000000000000e+00 1.778548005671844179e-01
9.000000000000000000e+00 8.200285799970112588e-02
1.000000000000000000e+01 2.322762086700348380e-02
1.100000000000000000e+01 6.495840801666648984e-03
1.200000000000000000e+01 3.886344463903541793e-03
1.300000000000000000e+01 2.097774677999707758e-03
1.400000000000000000e+01 6.788058465724377925e-04
1.500000000000000000e+01 2.201452604915302158e-04
1.600000000000000000e+01 1.676065757581094503e-04
1.700000000000000000e+01 4.565327826186434742e-05
1.800000000000000000e+01 1.261134307521201610e-05
1.900000000000000000e+01 7.722905488003408247e-06
2.000000000000000000e+01 2.996606063561960094e-06
2.100000000000000000e+01 1.496559610849710011e-06
2.200000000000000000e+01 8.195897454541606669e-07
2.300000000000000000e+01 6.179940492690935402e-07
2.400000000000000000e+01 1.683654438267975996e-07
2.500000000000000000e+01 6.675780670146786596e-08
2.600000000000000000e+01 3.695142320005529575e-08
2.700000000000000000e+01 1.905679190747459395e-08
2.800000000000000000e+01 1.634072043207672487e-08
2.900000000000000000e+01 4.898675780430839610e-09
3.000000000000000000e+01 3.659681059093081749e-09
3.100000000000000000e+01 1.157962693615922430e-09
3.200000000000000000e+01 4.220650006741612774e-10
3.300000000000000000e+01 1.748409254924507314e-10
3.400000000000000000e+01 9.351006313548459715e-11
3.500000000000000000e+01 4.202561835871501486e-11
3.600000000000000000e+01 2.906825411177108688e-11
3.700000000000000000e+01 2.000366625007556463e-11
3.800000000000000000e+01 1.117147822049501904e-11
3.900000000000000000e+01 9.545912084141265089e-12
4.000000000000000000e+01 3.705155634966617043e-12
4.100000000000000000e+01 2.684768215781541265e-12
4.200000000000000000e+01 1.395095570266384277e-12
4.300000000000000000e+01 9.978893749703222143e-13
4.400000000000000000e+01 4.293950246922794960e-13
4.500000000000000000e+01 1.946362195769362095e-13
4.600000000000000000e+01 1.010373759013922450e-13
4.700000000000000000e+01 9.408293054939802898e-14
4.800000000000000000e+01 6.853026230892353717e-14
4.900000000000000000e+01 6.738017055951705935e-14
5.000000000000000000e+01 6.185013692788592398e-14
5.100000000000000000e+01 3.842457409784675876e-14
5.200000000000000000e+01 3.779116104715354368e-14
5.300000000000000000e+01 3.779116104715354368e-14
5.400000000000000000e+01 3.779116104715354368e-14
5.500000000000000000e+01 3.779116104715354368e-14
5.600000000000000000e+01 3.779116104715354368e-14
5.700000000000000000e+01 3.779116104715354368e-14
5.800000000000000000e+01 3.779116104715354368e-14
5.900000000000000000e+01 3.779116104715354368e-14
6.000000000000000000e+01 3.779116104715354368e-14
6.100000000000000000e+01 3.779116104715354368e-14
6.200000000000000000e+01 3.779116104715354368e-14
6.300000000000000000e+01 3.779116104715354368e-14
6.400000000000000000e+01 3.779116104715354368e-14
6.500000000000000000e+01 3.779116104715354368e-14
6.600000000000000000e+01 3.779116104715354368e-14
6.700000000000000000e+01 3.779116104715354368e-14
6.800000000000000000e+01 3.779116104715354368e-14
6.900000000000000000e+01 3.779116104715354368e-14
7.000000000000000000e+01 3.779116104715354368e-14
7.100000000000000000e+01 3.779116104715354368e-14
7.200000000000000000e+01 3.779116104715354368e-14
7.300000000000000000e+01 3.779116104715354368e-14
7.400000000000000000e+01 3.779116104715354368e-14
7.500000000000000000e+01 3.779116104715354368e-14
7.600000000000000000e+01 3.779116104715354368e-14
7.700000000000000000e+01 3.779116104715354368e-14
7.800000000000000000e+01 3.779116104715354368e-14
7.900000000000000000e+01 3.779116104715354368e-14
8.000000000000000000e+01 3.779116104715354368e-14
8.100000000000000000e+01 3.779116104715354368e-14
8.200000000000000000e+01 3.779116104715354368e-14
8.300000000000000000e+01 3.779116104715354368e-14
8.400000000000000000e+01 3.779116104715354368e-14
8.500000000000000000e+01 3.779116104715354368e-14
8.600000000000000000e+01 3.779116104715354368e-14
8.700000000000000000e+01 3.779116104715354368e-14
8.800000000000000000e+01 3.779116104715354368e-14
8.900000000000000000e+01 3.779116104715354368e-14
9.000000000000000000e+01 3.779116104715354368e-14
9.100000000000000000e+01 3.779116104715354368e-14
9.200000000000000000e+01 3.779116104715354368e-14
9.300000000000000000e+01 3.779116104715354368e-14
9.400000000000000000e+01 3.779116104715354368e-14
9.500000000000000000e+01 3.779116104715354368e-14
9.600000000000000000e+01 3.779116104715354368e-14
9.700000000000000000e+01 3.779116104715354368e-14
9.800000000000000000e+01 3.779116104715354368e-14
9.900000000000000000e+01 3.779116104715354368e-14
1.000000000000000000e+02 3.779116104715354368e-14
1.010000000000000000e+02 3.779116104715354368e-14
1.020000000000000000e+02 3.779116104715354368e-14
1.030000000000000000e+02 3.779116104715354368e-14
1.040000000000000000e+02 3.779116104715354368e-14
1.050000000000000000e+02 3.779116104715354368e-14
1.060000000000000000e+02 3.779116104715354368e-14
1.070000000000000000e+02 3.779116104715354368e-14
1.080000000000000000e+02 3.779116104715354368e-14
1.090000000000000000e+02 3.779116104715354368e-14
1.100000000000000000e+02 3.779116104715354368e-14
1.110000000000000000e+02 3.779116104715354368e-14
1.120000000000000000e+02 3.779116104715354368e-14
1.130000000000000000e+02 3.779116104715354368e-14
1.140000000000000000e+02 3.779116104715354368e-14
1.150000000000000000e+02 3.779116104715354368e-14
1.160000000000000000e+02 3.779116104715354368e-14
1.170000000000000000e+02 3.779116104715354368e-14
1.180000000000000000e+02 3.779116104715354368e-14
1.190000000000000000e+02 3.779116104715354368e-14
1.200000000000000000e+02 3.779116104715354368e-14
1.210000000000000000e+02 3.779116104715354368e-14
1.220000000000000000e+02 3.779116104715354368e-14
1.230000000000000000e+02 3.779116104715354368e-14
1.240000000000000000e+02 3.779116104715354368e-14
1.250000000000000000e+02 3.779116104715354368e-14
1.260000000000000000e+02 3.779116104715354368e-14
1.270000000000000000e+02 3.779116104715354368e-14
1.280000000000000000e+02 3.779116104715354368e-14
1.290000000000000000e+02 3.779116104715354368e-14
1.300000000000000000e+02 3.779116104715354368e-14
1.310000000000000000e+02 3.779116104715354368e-14
1.320000000000000000e+02 3.779116104715354368e-14
1.330000000000000000e+02 3.779116104715354368e-14
1.340000000000000000e+02 3.779116104715354368e-14
1.350000000000000000e+02 3.779116104715354368e-14
1.360000000000000000e+02 3.779116104715354368e-14
1.370000000000000000e+02 3.779116104715354368e-14
1.380000000000000000e+02 3.779116104715354368e-14
1.390000000000000000e+02 3.779116104715354368e-14
1.400000000000000000e+02 3.779116104715354368e-14
1.410000000000000000e+02 3.779116104715354368e-14
1.420000000000000000e+02 3.779116104715354368e-14
1.430000000000000000e+02 3.779116104715354368e-14
1.440000000000000000e+02 3.779116104715354368e-14
1.450000000000000000e+02 3.779116104715354368e-14
1.460000000000000000e+02 3.779116104715354368e-14
1.470000000000000000e+02 3.779116104715354368e-14
1.480000000000000000e+02 3.779116104715354368e-14
1.490000000000000000e+02 3.779116104715354368e-14
1.500000000000000000e+02 3.779116104715354368e-14
1.510000000000000000e+02 3.779116104715354368e-14
1.520000000000000000e+02 3.779116104715354368e-14
1.530000000000000000e+02 3.779116104715354368e-14
1.540000000000000000e+02 3.779116104715354368e-14
1.550000000000000000e+02 3.779116104715354368e-14
1.560000000000000000e+02 3.779116104715354368e-14
1.570000000000000000e+02 3.779116104715354368e-14
1.580000000000000000e+02 3.779116104715354368e-14
1.590000000000000000e+02 3.779116104715354368e-14
1.600000000000000000e+02 3.779116104715354368e-14
1.610000000000000000e+02 3.779116104715354368e-14
1.620000000000000000e+02 3.779116104715354368e-14
1.630000000000000000e+02 3.779116104715354368e-14
1.640000000000000000e+02 3.779116104715354368e-14
1.650000000000000000e+02 3.779116104715354368e-14
1.660000000000000000e+02 3.779116104715354368e-14
1.670000000000000000e+02 3.779116104715354368e-14
1.680000000000000000e+02 3.779116104715354368e-14
1.690000000000000000e+02 3.779116104715354368e-14
1.700000000000000000e+02 3.779116104715354368e-14
1.710000000000000000e+02 3.779116104715354368e-14
1.720000000000000000e+02 3.779116104715354368e-14
1.730000000000000000e+02 3.779116104715354368e-14
1.740000000000000000e+02 3.779116104715354368e-14
1.750000000000000000e+02 3.779116104715354368e-14
1.760000000000000000e+02 3.779116104715354368e-14
1.770000000000000000e+02 3.779116104715354368e-14
1.780000000000000000e+02 3.779116104715354368e-14
1.790000000000000000e+02 3.779116104715354368e-14
1.800000000000000000e+02 3.779116104715354368e-14
1.810000000000000000e+02 3.779116104715354368e-14
1.820000000000000000e+02 3.779116104715354368e-14
1.830000000000000000e+02 3.779116104715354368e-14
1.840000000000000000e+02 3.779116104715354368e-14
1.850000000000000000e+02 3.779116104715354368e-14
1.860000000000000000e+02 3.779116104715354368e-14
1.870000000000000000e+02 3.779116104715354368e-14
1.880000000000000000e+02 3.779116104715354368e-14
1.890000000000000000e+02 3.779116104715354368e-14
1.900000000000000000e+02 3.779116104715354368e-14
1.910000000000000000e+02 3.779116104715354368e-14
1.920000000000000000e+02 3.779116104715354368e-14
1.930000000000000000e+02 3.779116104715354368e-14
1.940000000000000000e+02 3.779116104715354368e-14
1.950000000000000000e+02 3.779116104715354368e-14
1.960000000000000000e+02 3.779116104715354368e-14
1.970000000000000000e+02 3.779116104715354368e-14
1.980000000000000000e+02 3.779116104715354368e-14
1.990000000000000000e+02 3.288735124644772898e-14
2.000000000000000000e+02 2.380562018282782460e-14

